Distributed Deep Learning Strategies For Automatic Speech Recognition

In this paper, we propose and investigate a variety of distributed deep learning strategies for automatic speech recognition (ASR) and evaluate them with a state-of-the-art Long short-term memory (LSTM) acoustic model on the 2000-hour Switchboard (SWB2000), which is one of the most widely used datasets for ASR performance benchmark. We first investigate what are the proper hyper-parameters (e.g., learning rate) to enable the training with sufficiently large batch size without impairing the model accuracy. We then implement various distributed strategies, including Synchronous (SYNC), Asynchronous Decentralized Parallel SGD (ADPSGD) and the hybrid of the two HYBRID, to study their runtime/accuracy trade-off. We show that we can train the LSTM model using ADPSGD in 14 hours with 16 NVIDIA P100 GPUs to reach a 7.6% WER on the Hub5- 2000 Switchboard (SWB) test set and a 13.1% WER on the CallHome (CH) test set. Furthermore, we can train the model using HYBRID in 11.5 hours with 32 NVIDIA V100 GPUs without loss in accuracy.

==> figures/data/convergence.txt <==
epoch	s0	s3	s5	s8(16GPU)
1	1.8773	2.2446	2.2446	2.2640
2	1.9875	1.9277	1.9277	1.9472
3	1.6705	1.7963	1.8075	1.8093
4	1.6393	1.7200	1.7284	1.7317
5	1.6089	1.6693	1.6852	1.6811
6	1.5869	1.6389	1.6419	1.6452
7	1.5657	1.6117	1.6210	1.6255
8	1.5590	1.5951	1.6001	1.6036
9	1.5502	1.5837	1.5898	1.5914
10	1.5471	1.5759	1.5872	1.5835
11	1.5169	1.5345	1.5347	1.5504
12	1.4885	1.5065	1.5109	1.5202
13	1.4760	1.4912	1.4898	1.5030
14	1.4659	1.4755	1.4755	1.4888
15	1.4573	1.4680	1.4707	1.4825
16	1.4545	1.4600	1.4668	1.4743
				



















==> figures/data/speed.txt <==
#base	8GPU_sync	8GPU_async	16GPU_sync	16GPU_async	32GPU_sync	32GPU_async
40334	6846.95	6866	3635	3585	2689	2565


==> figures/data/speed_no_io.txt <==
s1_speedup	s3_speedup	s5_speedup	s8_speedup
1.0	1.0	1.0	1.0
2.789188394	3.622123063	3.656248959	3.599151235
4.147057503	5.787003981	6.054028978	6.853199704
5.49006185	8.697938594	9.256448739	10.8771604


==> figures/data/swb300_load_balancing.txt <==
2115
2043
1170
1152
1145
1139
1134
1159
1617
2172
1151
1198
2377
2338
2255
2186


==> figures/data/swb300_no_io_single_gpu_profiling.txt <==
bs32	bs64	bs128	bs256	bs512	bs1024
8728.8048	5943.8787	4725.9177	4084.1633	3663.4966	3512.5425

